Enhanced star formation and metallicity deficit in the USS 1558-003 forming protocluster at z=2.53

We use K-band multi-object near-infrared spectroscopy with Keck/MOSFIRE to search for environmental imprints on the gas properties of 27 narrow-band selected H$\alpha$ emitters (HAEs) across the three major clumps of the assembling USS1558--003 protocluster at $z=2.53$. We target the H$\alpha$ and [NII]$\lambda$6584 emission lines to obtain star-formation rates (SFR) and gas-phase oxygen abundances for our sources, confirming the membership of 23 objects. HAEs belonging to this protocluster display enhanced SFRs with respect to the main sequence of star formation at the same cosmic epoch. This effect is more prominent for low-mass galaxies ($\mathrm{\log M_*/M_\odot<10.0}$), which may be experiencing a vigorous phase of mass assembly shortly after they were formed. We compute the individual and stacked gas-phase metallicities for our sources finding a metallicity deficit for low-mass objects when compared against the field mass-metallicity relation and the massive Spiderweb protocluster at $z=2.16$. These results suggest that HAEs within USS1558--003 may be less evolved than those in the Spiderweb protocluster. Finally, we explore the gas metallicity - gas fraction relation for a small sample of five galaxies with CO(3-2) molecular gas information. Assuming our objects are in equilibrium, we obtain a relatively wide range of mass loading factors ($\mathrm{\lambda=0.5-2}$) matching field samples at the cosmic noon but in contrast with our previous results in the Spiderweb protocluster. We speculate that these discrepancies between protoclusters may be (partly) driven by differences in their current dynamical and mass assembly stages, hinting at the co-evolution of protoclusters and their galaxy populations at $2<z<3$.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
